UniTE -- The Best of Both Worlds: Unifying Function-Fitting and Aggregation-Based Approaches to Travel Time and Travel Speed Estimation

Travel time or speed estimation are part of many intelligent transportation applications. Existing estimation approaches rely on either function fitting or aggregation and represent different trade-offs between generalizability and accuracy. Function-fitting approaches learn functions that map feature vectors of, e.g., routes, to travel time or speed estimates, which enables generalization to unseen routes. However, mapping functions are imperfect and offer poor accuracy in practice. Aggregation-based approaches instead form estimates by aggregating historical data, e.g., traversal data for routes. This enables very high accuracy given sufficient data. However, they rely on simplistic heuristics when insufficient data is available, yielding poor generalizability. We present a Unifying approach to Travel time and speed Estimation (UniTE) that combines function-fitting and aggregation-based approaches into a unified framework that aims to achieve the generalizability of function-fitting approaches and the accuracy of aggregation-based approaches. An empirical study finds that an instance of UniTE can improve the accuracies of travel speed distribution and travel time estimation by $40-64\%$ and $3-23\%$, respectively, compared to using function fitting or aggregation alone

==> vldb_rebuttal.txt <==
Overordnet:
    1. Technical contributions (and novelty) unclear.


R1D3: At the end of Section 2.2.2, the authors claim that there do not exist sufficient historical data for all routes at all times, by citing a 2013 paper. Is this statement still true today, when we have much richer data coming from mobile phone users? The authors should elaborate on this.
Response: We have added two more recent supporting references.

R2 (My summary): The novelty is unclear. The technical contribution of G-UniTE is unclear. No comparison to state of the art.
TODO: Response:


R2D1: The paper uses an example to show that function-fitting and aggregation-based approaches represent the trade-offs between generalizability and accuracy. It is said that aggregation-based approaches achieve accurate estimates since they use representative samples. However, function-fitting ones can also be accurate when they fit a fine-grained function for this road segments and this specific time interval with sufficient representative samples. Besides, designing an appropriate type of loss functions is significant in prediction, since some can be equivalent to the process of MLE and MAP.
Response: Added the sentence "Thus, function-fitting approaches are highly reliant on the availability of high quality feature representations which are typically not easily accessible~\citep{workshop,rfnlong}" to clarify that finding the features to fit such a fine-grained function is not easy in practice.
TODO: Måske bruge hans egne ord? "Fine-grained function"

R2D2: In experiments, the paper uses GRU as a representative of the function-fitting approaches. However, there is no experimental results on whether UniTE performsbetter than state-of-the-art function fitting ones [1-33] or not. It is hard to see whether this UniTE framework takes the best of both worlds and makes improvement.
TODO: Response: 

R2D3:
    1. In Section 4.4, since the last three parameters should all be positive, why choosing the absolute value instead of using the ELU function as the shape parameter? Is there any advantage of using ELU over other functions? 
    2. Besides, is the Gaussian distribution or the work of Murphy the only choice in the UniTE framework?
    3. UniTE seems to require that a posterior prediction is amenable to a gradient-based optimization.
Response:
    1. We added the sentences
        "We chose this way of enforcing non-negativity due to its simplicity." and 
        "Preliminary experiments showed performance improvements when enforcing non-negativity of $\kappa_{0, i}$ in this way, as opposed, taking the absolute value and adding a small constant, but they showed improvements when non-negativity of $\alpha_{i, 0}$ and $\beta_{i, 0}$ were enforced in the same way."
    2, 3. Added the sentence "Note that UniTE is far more general than G-UniTE which is just one possible instantiation of the \gls{aha} framework. Differentiability of the posterior predictive is a convenient property of G-UniTE but the UniTE framework is not restricted to gradient-based optimization."

R2D4: The framework of UniTE mainly combines the function as the prior and aggregation in maximizing the posterior. The Gaussian instance of UniTE, including the prior, posterior, and predictive, is largely based on some existing work [39].
TODO: Response: We have attempted to clarify that the primary contribution of our work is the UniTE framework which is more general than G-UniTE.

R2D5: In Section 4.1, authors may give brief explanation about the parameters and distributions.
TODO: Response:

R2D6: In Eq.5, it seems that kappa and alpha increase without a bound as m is larger.
Response: That is correct.

R2D7: Some notations are duplicated. T_{i,j} and t_{i,j} are actually the same thing. Authors could also give a notation table, since there are so many notations.
TODO: Reponse:

R2D8: The text in Figure 1 is vague. Authors may consider using a figure in high resolution.
Response: We have revised the caption to be more clear.


R2D9: Typos.
Response: They have been corrected.



<--- Reviewer 3 --->
R3D4: On Page 11, the authors claim that the speed limitation is derived based on the mentioned heuristic. However, it seems that this heuristic is suitable for the used dataset (ie Denmark). However, it becomes a little more complex for other countries like USA and China.
Response: We have clarified in the text that this particular heuristic is the one OpenStreetMap provides for Denmark.

